On the ISS Property of the Gradient Flow for Single Hidden-Layer Neural Networks with Linear Activations

Recent research in neural networks and machine learning suggests that using many more parameters than strictly required by the initial complexity of a regression problem can result in more accurate or faster-converging models -- contrary to classical statistical belief. This phenomenon, sometimes known as ``benign overfitting'', raises questions regarding in what other ways might overparameterization affect the properties of a learning problem. In this work, we investigate the effects of overfitting on the robustness of gradient-descent training when subject to uncertainty on the gradient estimation. This uncertainty arises naturally if the gradient is estimated from noisy data or directly measured. Our object of study is a linear neural network with a single, arbitrarily wide, hidden layer and an arbitrary number of inputs and outputs. In this paper we solve the problem for the case where the input and output of our neural-network are one-dimensional, deriving sufficient conditions for robustness of our system based on necessary and sufficient conditions for convergence in the undisturbed case. We then show that the general overparametrized formulation introduces a set of spurious equilibria which lay outside the set where the loss function is minimized, and discuss directions of future work that might extend our current results for more general formulations.

==> tikzplotfiles/Solution10_n1n3.txt <==
-1.00000000 	 -3.00000000 	 i
-0.95191990 	 -2.98431685 	 i
-0.90785312 	 -2.97055470 	 i
-0.86738613 	 -2.95843916 	 i
-0.83015793 	 -2.94773911 	 i
-0.74672566 	 -2.92529014 	 i
-0.67879075 	 -2.90871451 	 i
-0.62328986 	 -2.89639413 	 i
-0.57753439 	 -2.88698208 	 i
-0.53637721 	 -2.87901960 	 i
-0.50287652 	 -2.87297267 	 i
-0.47561268 	 -2.86835650 	 i
-0.45331399 	 -2.86476403 	 i
-0.43233875 	 -2.86151505 	 i
-0.41569852 	 -2.85905088 	 i
-0.40254219 	 -2.85718167 	 i
-0.39207937 	 -2.85573636 	 i
-0.38263778 	 -2.85445375 	 i
-0.37536598 	 -2.85348904 	 i
-0.36980963 	 -2.85276865 	 i
-0.36552523 	 -2.85222027 	 i
-0.36166834 	 -2.85172803 	 i
-0.35882470 	 -2.85136914 	 i
-0.35676822 	 -2.85111299 	 i
-0.35525243 	 -2.85092516 	 i
-0.35388172 	 -2.85075453 	 i
-0.35293394 	 -2.85063716 	 i
-0.35231479 	 -2.85056119 	 i
-0.35188931 	 -2.85050911 	 i
-0.35148242 	 -2.85045888 	 i
-0.35122770 	 -2.85042753 	 i
-0.35110081 	 -2.85041206 	 i
-0.35102545 	 -2.85040290 	 i
-0.35091966 	 -2.85038987 	 i
-0.35086381 	 -2.85038300 	 i
-0.35086422 	 -2.85038308 	 i
-0.35086988 	 -2.85038380 	 i
-0.35082324 	 -2.85037806 	 i
-0.35080504 	 -2.85037583 	 i
-0.35083892 	 -2.85038000 	 i
-0.35086196 	 -2.85038284 	 i
-0.35073114 	 -2.85036680 	 i
-0.35069393 	 -2.85036227 	 i
-0.35087182 	 -2.85038410 	 i
-0.35096935 	 -2.85039602 	 i
-0.35081922 	 -2.85037758 	 i
-0.35075888 	 -2.85037022 	 i
-0.35085721 	 -2.85038236 	 i
-0.35092563 	 -2.85039078 	 i
-0.35082276 	 -2.85037814 	 i
-0.35078141 	 -2.85037308 	 i
-0.35084880 	 -2.85038139 	 i
-0.35089569 	 -2.85038717 	 i
-0.35077961 	 -2.85037292 	 i
-0.35073932 	 -2.85036800 	 i
-0.35085494 	 -2.85038222 	 i
-0.35092735 	 -2.85039110 	 i
-0.35070682 	 -2.85036413 	 i
-0.35063491 	 -2.85035543 	 i
-0.35088302 	 -2.85038587 	 i
-0.35103215 	 -2.85040407 	 i
-0.35072263 	 -2.85036624 	 i
-0.35061075 	 -2.85035277 	 i
-0.35089122 	 -2.85038728 	 i
-0.35107170 	 -2.85040934 	 i
-0.35084118 	 -2.85038104 	 i
-0.35074457 	 -2.85036929 	 i
-0.35087178 	 -2.85038506 	 i
-0.35096362 	 -2.85039640 	 i
-0.35084175 	 -2.85038142 	 i
-0.35078988 	 -2.85037507 	 i
-0.35085251 	 -2.85038282 	 i
-0.35089843 	 -2.85038848 	 i
-0.35080364 	 -2.85037684 	 i
-0.35076841 	 -2.85037253 	 i
-0.35084827 	 -2.85038236 	 i
-0.35090066 	 -2.85038880 	 i
-0.35073939 	 -2.85036904 	 i
-0.35068690 	 -2.85036267 	 i
-0.35086895 	 -2.85038502 	 i
-0.35097824 	 -2.85039838 	 i
-0.35067862 	 -2.85036181 	 i
-0.35057804 	 -2.85034971 	 i
-0.35089762 	 -2.85038891 	 i
-0.35109340 	 -2.85041276 	 i
-0.35079594 	 -2.85037631 	 i
-0.35067811 	 -2.85036207 	 i
-0.35088343 	 -2.85038746 	 i
-0.35102459 	 -2.85040483 	 i
-0.35085962 	 -2.85038455 	 i
-0.35078747 	 -2.85037574 	 i
-0.35086116 	 -2.85038488 	 i
-0.35091684 	 -2.85039176 	 i
-0.35082403 	 -2.85038036 	 i
-0.35078662 	 -2.85037578 	 i
-0.35084676 	 -2.85038319 	 i
-0.35088870 	 -2.85038836 	 i
-0.35077534 	 -2.85037445 	 i
-0.35073686 	 -2.85036975 	 i
-0.35085515 	 -2.85038429 	 i
-0.35092816 	 -2.85039324 	 i
-0.35068460 	 -2.85036348 	 i
-0.35060685 	 -2.85035410 	 i
-0.35089090 	 -2.85038891 	 i
-0.35105925 	 -2.85040942 	 i
-0.35071566 	 -2.85036746 	 i
-0.35059068 	 -2.85035245 	 i
-0.35089700 	 -2.85039014 	 i
-0.35109496 	 -2.85041434 	 i
-0.35086006 	 -2.85038548 	 i
-0.35075897 	 -2.85037318 	 i
-0.35087326 	 -2.85038738 	 i
-0.35095804 	 -2.85039787 	 i
-0.35084604 	 -2.85038410 	 i
-0.35079761 	 -2.85037817 	 i
-0.35085079 	 -2.85038475 	 i
-0.35089045 	 -2.85038964 	 i
-0.35080284 	 -2.85037888 	 i
-0.35077067 	 -2.85037494 	 i
-0.35084693 	 -2.85038433 	 i
-0.35089654 	 -2.85039043 	 i
-0.35086692 	 -2.85038678 	 i
-0.35084971 	 -2.85038466 	 i
-0.35084418 	 -2.85038398 	 i
-0.35084165 	 -2.85038367 	 i


==> tikzplotfiles/Solution11_p2n3.txt <==
2.00000000 	 -3.00000000 	 i
1.90355897 	 -2.93658437 	 i
1.81446223 	 -2.87963001 	 i
1.73174666 	 -2.82824204 	 i
1.65461424 	 -2.78168182 	 i
1.45342738 	 -2.66679359 	 i
1.28391198 	 -2.57838179 	 i
1.13829100 	 -2.50936385 	 i
1.01044866 	 -2.45422605 	 i
0.86461254 	 -2.39781879 	 i
0.73799094 	 -2.35514802 	 i
0.62673488 	 -2.32279527 	 i
0.52785976 	 -2.29814625 	 i
0.40721747 	 -2.27342815 	 i
0.30298892 	 -2.25710963 	 i
0.21235497 	 -2.24682962 	 i
0.13302816 	 -2.24077412 	 i
0.05035289 	 -2.23736750 	 i
-0.02045151 	 -2.23690466 	 i
-0.08112608 	 -2.23832716 	 i
-0.13320039 	 -2.24084388 	 i
-0.17555895 	 -2.24375628 	 i
-0.21218789 	 -2.24692093 	 i
-0.24382497 	 -2.25013664 	 i
-0.27114229 	 -2.25326405 	 i
-0.30176417 	 -2.25714702 	 i
-0.32688473 	 -2.26064590 	 i
-0.34742226 	 -2.26372349 	 i
-0.36422661 	 -2.26637425 	 i
-0.37991291 	 -2.26894454 	 i
-0.39232124 	 -2.27105706 	 i
-0.40207995 	 -2.27277330 	 i
-0.40978434 	 -2.27415613 	 i
-0.41682142 	 -2.27543323 	 i
-0.42215033 	 -2.27641634 	 i
-0.42613593 	 -2.27716368 	 i
-0.42914953 	 -2.27773318 	 i
-0.43187235 	 -2.27824727 	 i
-0.43382002 	 -2.27861766 	 i
-0.43516742 	 -2.27887644 	 i
-0.43612791 	 -2.27906147 	 i
-0.43701228 	 -2.27923075 	 i
-0.43759467 	 -2.27934263 	 i
-0.43793601 	 -2.27940875 	 i
-0.43815628 	 -2.27945151 	 i
-0.43839487 	 -2.27949736 	 i
-0.43853240 	 -2.27952386 	 i
-0.43857344 	 -2.27953188 	 i
-0.43859111 	 -2.27953536 	 i
-0.43866171 	 -2.27954895 	 i
-0.43869373 	 -2.27955513 	 i
-0.43866846 	 -2.27955028 	 i
-0.43864838 	 -2.27954643 	 i
-0.43873248 	 -2.27956264 	 i
-0.43875938 	 -2.27956785 	 i
-0.43866165 	 -2.27954902 	 i
-0.43860364 	 -2.27953782 	 i
-0.43902095 	 -2.27961895 	 i
-0.43913378 	 -2.27964117 	 i
-0.43853764 	 -2.27952554 	 i
-0.43822219 	 -2.27946378 	 i
-0.43853185 	 -2.27952338 	 i
-0.43868046 	 -2.27955218 	 i
-0.43861180 	 -2.27953931 	 i
-0.43855009 	 -2.27952764 	 i
-0.43863909 	 -2.27954477 	 i
-0.43868179 	 -2.27955301 	 i
-0.43866210 	 -2.27954924 	 i
-0.43864440 	 -2.27954586 	 i
-0.43871363 	 -2.27955920 	 i
-0.43873753 	 -2.27956381 	 i
-0.43866775 	 -2.27955038 	 i
-0.43862420 	 -2.27954198 	 i
-0.43891546 	 -2.27959844 	 i
-0.43899515 	 -2.27961403 	 i
-0.43858353 	 -2.27953438 	 i
-0.43836387 	 -2.27949160 	 i
-0.43861332 	 -2.27953965 	 i
-0.43872590 	 -2.27956148 	 i
-0.43863344 	 -2.27954389 	 i
-0.43856053 	 -2.27952998 	 i
-0.43865590 	 -2.27954834 	 i
-0.43869894 	 -2.27955664 	 i
-0.43866363 	 -2.27954988 	 i
-0.43863579 	 -2.27954454 	 i
-0.43872331 	 -2.27956141 	 i
-0.43875328 	 -2.27956721 	 i
-0.43866350 	 -2.27954992 	 i
-0.43860777 	 -2.27953917 	 i
-0.43890463 	 -2.27959672 	 i
-0.43898988 	 -2.27961341 	 i
-0.43859043 	 -2.27953613 	 i
-0.43836991 	 -2.27949320 	 i
-0.43862235 	 -2.27954183 	 i
-0.43873490 	 -2.27956366 	 i
-0.43863386 	 -2.27954443 	 i
-0.43855556 	 -2.27952947 	 i
-0.43865791 	 -2.27954917 	 i
-0.43870354 	 -2.27955798 	 i
-0.43866262 	 -2.27955014 	 i
-0.43863091 	 -2.27954406 	 i
-0.43863514 	 -2.27954487 	 i
-0.43863902 	 -2.27954562 	 i
-0.43864257 	 -2.27954630 	 i
-0.43864584 	 -2.27954693 	 i


==> tikzplotfiles/Solution12_n12p3.txt <==
-1.20000000 	 3.00000000 	 i
-1.14128403 	 2.97699978 	 i
-1.08553255 	 2.95607514 	 i
-1.03250544 	 2.93701693 	 i
-0.98199068 	 2.91964143 	 i
-0.80667185 	 2.86531954 	 i
-0.65847003 	 2.82722977 	 i
-0.53181896 	 2.80072717 	 i
-0.42219940 	 2.78217770 	 i
-0.31358633 	 2.76774704 	 i
-0.22060412 	 2.75877472 	 i
-0.14076380 	 2.75360871 	 i
-0.07194659 	 2.75098750 	 i
-0.00566732 	 2.75003907 	 i
0.05050942 	 2.75050358 	 i
0.09809934 	 2.75181823 	 i
0.13846009 	 2.75356924 	 i
0.17111874 	 2.75540194 	 i
0.19902458 	 2.75727691 	 i
0.22284457 	 2.75910386 	 i
0.24318280 	 2.76082374 	 i
0.26502517 	 2.76283017 	 i
0.28282817 	 2.76459637 	 i
0.29729652 	 2.76612229 	 i
0.30907758 	 2.76741882 	 i
0.32011802 	 2.76867198 	 i
0.32879588 	 2.76968965 	 i
0.33557687 	 2.77050764 	 i
0.34090317 	 2.77116130 	 i
0.34580055 	 2.77176735 	 i
0.34947756 	 2.77222892 	 i
0.35219947 	 2.77257568 	 i
0.35424136 	 2.77283753 	 i
0.35609457 	 2.77307468 	 i
0.35740399 	 2.77324330 	 i
0.35829234 	 2.77335880 	 i
0.35891746 	 2.77344029 	 i
0.35950037 	 2.77351574 	 i
0.35987704 	 2.77356465 	 i
0.36008637 	 2.77359207 	 i
0.36021778 	 2.77360932 	 i
0.36037167 	 2.77362931 	 i
0.36045754 	 2.77364048 	 i
0.36047444 	 2.77364273 	 i
0.36047871 	 2.77364332 	 i
0.36053008 	 2.77365000 	 i
0.36055206 	 2.77365286 	 i
0.36052631 	 2.77364952 	 i
0.36050732 	 2.77364706 	 i
0.36059557 	 2.77365856 	 i
0.36062231 	 2.77366206 	 i
0.36051116 	 2.77364759 	 i
0.36044751 	 2.77363928 	 i
0.36058024 	 2.77365658 	 i
0.36062848 	 2.77366291 	 i
0.36050984 	 2.77364749 	 i
0.36043320 	 2.77363750 	 i
0.36058747 	 2.77365762 	 i
0.36064355 	 2.77366498 	 i
0.36050564 	 2.77364706 	 i
0.36041654 	 2.77363544 	 i
0.36060767 	 2.77366039 	 i
0.36067592 	 2.77366938 	 i
0.36049739 	 2.77364616 	 i
0.36038342 	 2.77363128 	 i
0.36059708 	 2.77365917 	 i
0.36067633 	 2.77366962 	 i
0.36049523 	 2.77364609 	 i
0.36037658 	 2.77363061 	 i
0.36056590 	 2.77365530 	 i
0.36063970 	 2.77366500 	 i
0.36050154 	 2.77364708 	 i
0.36040770 	 2.77363487 	 i
0.36055914 	 2.77365461 	 i
0.36061827 	 2.77366236 	 i
0.36050836 	 2.77364810 	 i
0.36043360 	 2.77363838 	 i
0.36057614 	 2.77365696 	 i
0.36062907 	 2.77366391 	 i
0.36050864 	 2.77364826 	 i
0.36042968 	 2.77363797 	 i
0.36060256 	 2.77366053 	 i
0.36066399 	 2.77366862 	 i
0.36050065 	 2.77364737 	 i
0.36039672 	 2.77363380 	 i
0.36061046 	 2.77366172 	 i
0.36068767 	 2.77367190 	 i
0.36049353 	 2.77364666 	 i
0.36036864 	 2.77363035 	 i
0.36057821 	 2.77365769 	 i
0.36065856 	 2.77366827 	 i
0.36049732 	 2.77364735 	 i
0.36038913 	 2.77363326 	 i
0.36055514 	 2.77365489 	 i
0.36062086 	 2.77366352 	 i
0.36050585 	 2.77364861 	 i
0.36042680 	 2.77363833 	 i
0.36056474 	 2.77365630 	 i
0.36061746 	 2.77366322 	 i
0.36051023 	 2.77364929 	 i
0.36043847 	 2.77363995 	 i
0.36059126 	 2.77365988 	 i
0.36064610 	 2.77366709 	 i
0.36050510 	 2.77364875 	 i
0.36041479 	 2.77363697 	 i
0.36061601 	 2.77366325 	 i
0.36068711 	 2.77367263 	 i
0.36049441 	 2.77364755 	 i
0.36037227 	 2.77363159 	 i
0.36059757 	 2.77366101 	 i
0.36068154 	 2.77367209 	 i
0.36049306 	 2.77364761 	 i
0.36036917 	 2.77363145 	 i
0.36055793 	 2.77365605 	 i
0.36063263 	 2.77366587 	 i
0.36050169 	 2.77364890 	 i
0.36041171 	 2.77363720 	 i
0.36055467 	 2.77365582 	 i
0.36061092 	 2.77366320 	 i
0.36050976 	 2.77365008 	 i
0.36044056 	 2.77364108 	 i
0.36057726 	 2.77365890 	 i
0.36062756 	 2.77366549 	 i
0.36050920 	 2.77365011 	 i
0.36043208 	 2.77364006 	 i
0.36045356 	 2.77364286 	 i
0.36047056 	 2.77364506 	 i
0.36048396 	 2.77364681 	 i
0.36049457 	 2.77364819 	 i


==> tikzplotfiles/Solution13_n3p24.txt <==
-3.00000000 	 2.40000000 	 i
-2.90908931 	 2.28534771 	 i
-2.82806831 	 2.18127874 	 i
-2.75536662 	 2.08615294 	 i
-2.68972351 	 1.99864971 	 i
-2.54319370 	 1.79674900 	 i
-2.42707733 	 1.62818212 	 i
-2.33327604 	 1.48435476 	 i
-2.25548439 	 1.35852829 	 i
-2.16845295 	 1.20862872 	 i
-2.09906526 	 1.07915650 	 i
-2.04305464 	 0.96548318 	 i
-1.99719161 	 0.86408120 	 i
-1.94280301 	 0.72975944 	 i
-1.90205651 	 0.61301815 	 i
-1.87155039 	 0.51014878 	 i
-1.84869085 	 0.41830787 	 i
-1.82663354 	 0.30667600 	 i
-1.81283921 	 0.20923681 	 i
-1.80503680 	 0.12356733 	 i
-1.80147626 	 0.04774661 	 i
-1.80113005 	 -0.03320012 	 i
-1.80379362 	 -0.10329498 	 i
-1.80832576 	 -0.16399714 	 i
-1.81387245 	 -0.21658794 	 i
-1.82046041 	 -0.26624705 	 i
-1.82712216 	 -0.30849612 	 i
-1.83353220 	 -0.34432583 	 i
-1.83948201 	 -0.37466319 	 i
-1.84612757 	 -0.40608677 	 i
-1.85187613 	 -0.43144272 	 i
-1.85674884 	 -0.45177617 	 i
-1.86080482 	 -0.46808465 	 i
-1.86451400 	 -0.48263729 	 i
-1.86747533 	 -0.49394340 	 i
-1.86981140 	 -0.50264881 	 i
-1.87164427 	 -0.50938529 	 i
-1.87328586 	 -0.51539048 	 i
-1.87451645 	 -0.51984135 	 i
-1.87542284 	 -0.52307887 	 i
-1.87609595 	 -0.52547094 	 i
-1.87669877 	 -0.52762090 	 i
-1.87711952 	 -0.52911397 	 i
-1.87739872 	 -0.53009641 	 i
-1.87759160 	 -0.53077357 	 i
-1.87777329 	 -0.53141628 	 i
-1.87788793 	 -0.53182069 	 i
-1.87794658 	 -0.53202587 	 i
-1.87798179 	 -0.53214869 	 i
-1.87802913 	 -0.53231573 	 i
-1.87805436 	 -0.53240461 	 i
-1.87805504 	 -0.53240667 	 i
-1.87805311 	 -0.53239961 	 i
-1.87807314 	 -0.53247022 	 i
-1.87808107 	 -0.53249811 	 i
-1.87806708 	 -0.53244874 	 i
-1.87805748 	 -0.53241487 	 i
-1.87809125 	 -0.53253374 	 i
-1.87810200 	 -0.53257144 	 i
-1.87806222 	 -0.53243132 	 i
-1.87803870 	 -0.53234861 	 i
-1.87812107 	 -0.53263761 	 i
-1.87814741 	 -0.53272923 	 i
-1.87805043 	 -0.53238824 	 i
-1.87799294 	 -0.53218699 	 i
-1.87814170 	 -0.53270731 	 i
-1.87819332 	 -0.53288512 	 i
-1.87804065 	 -0.53234833 	 i
-1.87794529 	 -0.53201542 	 i
-1.87807133 	 -0.53245860 	 i
-1.87812410 	 -0.53264207 	 i
-1.87805102 	 -0.53238233 	 i
-1.87799857 	 -0.53219681 	 i
-1.87805919 	 -0.53241049 	 i
-1.87808632 	 -0.53250568 	 i
-1.87806208 	 -0.53241956 	 i
-1.87804327 	 -0.53235289 	 i
-1.87807893 	 -0.53247851 	 i
-1.87809297 	 -0.53252779 	 i
-1.87806752 	 -0.53243795 	 i
-1.87805013 	 -0.53237663 	 i
-1.87807561 	 -0.53246641 	 i
-1.87808590 	 -0.53250262 	 i
-1.87806944 	 -0.53244448 	 i
-1.87805794 	 -0.53240392 	 i


==> tikzplotfiles/Solution14_p3n17.txt <==
3.00000000 	 -2.70000000 	 i
2.88537338 	 -2.57204047 	 i
2.78388256 	 -2.45764286 	 i
2.69324131 	 -2.35447176 	 i
2.61164768 	 -2.26068337 	 i
2.44190740 	 -2.06232114 	 i
2.30513873 	 -1.89837067 	 i
2.19255354 	 -1.75977231 	 i
2.09729042 	 -1.63942538 	 i
1.98484240 	 -1.49292286 	 i
1.89265428 	 -1.36795598 	 i
1.81578209 	 -1.25934896 	 i
1.75049280 	 -1.16317360 	 i
1.66573718 	 -1.03129830 	 i
1.59802258 	 -0.91788297 	 i
1.54317491 	 -0.81848408 	 i
1.49804880 	 -0.72973165 	 i
1.44470477 	 -0.61290719 	 i
1.40436563 	 -0.51055949 	 i
1.37395098 	 -0.41942782 	 i
1.35113168 	 -0.33705572 	 i
1.32874286 	 -0.23173470 	 i
1.31566811 	 -0.13813428 	 i
1.30958675 	 -0.05412228 	 i
1.30868570 	 0.02189579 	 i
1.31292105 	 0.10783498 	 i
1.32137394 	 0.18404596 	 i
1.33249446 	 0.25157844 	 i
1.34506932 	 0.31131410 	 i
1.36198652 	 0.37786028 	 i
1.37859095 	 0.43387941 	 i
1.39404104 	 0.48054931 	 i
1.40784258 	 0.51913258 	 i
1.42177122 	 0.55586999 	 i
1.43328607 	 0.58465326 	 i
1.44257201 	 0.60685859 	 i
1.44990052 	 0.62393646 	 i
1.45570648 	 0.63732646 	 i
1.46019133 	 0.64749556 	 i
1.46360140 	 0.65510229 	 i
1.46618888 	 0.66082805 	 i
1.46842022 	 0.66576813 	 i
1.47003920 	 0.66932830 	 i
1.47118020 	 0.67181533 	 i
1.47199913 	 0.67359516 	 i
1.47273245 	 0.67519713 	 i
1.47322323 	 0.67626592 	 i
1.47352200 	 0.67691211 	 i
1.47371800 	 0.67733528 	 i
1.47391920 	 0.67777306 	 i
1.47403797 	 0.67803101 	 i
1.47408083 	 0.67812320 	 i
1.47410195 	 0.67816839 	 i
1.47415649 	 0.67828692 	 i
1.47418257 	 0.67834350 	 i
1.47416981 	 0.67831564 	 i
1.47415851 	 0.67829101 	 i
1.47417458 	 0.67832592 	 i
1.47418225 	 0.67834257 	 i
1.47417848 	 0.67833439 	 i
1.47417516 	 0.67832715 	 i
1.47417989 	 0.67833743 	 i
1.47418215 	 0.67834234 	 i
1.47418104 	 0.67833993 	 i
1.47418006 	 0.67833780 	 i
1.47418145 	 0.67834083 	 i
1.47418212 	 0.67834227 	 i
1.47418179 	 0.67834156 	 i
1.47418150 	 0.67834094 	 i
1.47418191 	 0.67834183 	 i
1.47418211 	 0.67834225 	 i
1.47418201 	 0.67834205 	 i
1.47418193 	 0.67834186 	 i
1.47418204 	 0.67834210 	 i
1.47418209 	 0.67834223 	 i
1.47418208 	 0.67834219 	 i
1.47418206 	 0.67834215 	 i


==> tikzplotfiles/Solution1_n3p3.txt <==
-3.00000000 	 3.00000000 	 i
-2.85906834 	 2.85906834 	 i
-2.73519044 	 2.73519044 	 i
-2.62514371 	 2.62514371 	 i
-2.52642731 	 2.52642731 	 i
-2.33447509 	 2.33447509 	 i
-2.17782427 	 2.17782427 	 i
-2.04706884 	 2.04706884 	 i
-1.93483171 	 1.93483171 	 i
-1.79629475 	 1.79629475 	 i
-1.68058758 	 1.68058758 	 i
-1.58203619 	 1.58203619 	 i
-1.49633683 	 1.49633683 	 i
-1.37768630 	 1.37768630 	 i
-1.27894979 	 1.27894979 	 i
-1.19506796 	 1.19506796 	 i
-1.12220725 	 1.12220725 	 i
-1.02433556 	 1.02433556 	 i
-0.94249606 	 0.94249606 	 i
-0.87266850 	 0.87266850 	 i
-0.81183359 	 0.81183359 	 i
-0.73008589 	 0.73008589 	 i
-0.66151147 	 0.66151147 	 i
-0.60289160 	 0.60289160 	 i
-0.55182161 	 0.55182161 	 i
-0.48612201 	 0.48612201 	 i
-0.43084689 	 0.43084689 	 i
-0.38363886 	 0.38363886 	 i
-0.34272028 	 0.34272028 	 i
-0.29460683 	 0.29460683 	 i
-0.25419407 	 0.25419407 	 i
-0.21995371 	 0.21995371 	 i
-0.19067755 	 0.19067755 	 i
-0.16020257 	 0.16020257 	 i
-0.13481487 	 0.13481487 	 i
-0.11360626 	 0.11360626 	 i
-0.09580540 	 0.09580540 	 i
-0.07930996 	 0.07930996 	 i
-0.06568798 	 0.06568798 	 i
-0.05444367 	 0.05444367 	 i
-0.04513620 	 0.04513620 	 i
-0.03714603 	 0.03714603 	 i
-0.03057492 	 0.03057492 	 i
-0.02517906 	 0.02517906 	 i
-0.02073829 	 0.02073829 	 i
-0.01704052 	 0.01704052 	 i
-0.01400299 	 0.01400299 	 i
-0.01151230 	 0.01151230 	 i
-0.00946563 	 0.00946563 	 i
-0.00777517 	 0.00777517 	 i
-0.00638690 	 0.00638690 	 i
-0.00524892 	 0.00524892 	 i
-0.00431413 	 0.00431413 	 i
-0.00354341 	 0.00354341 	 i
-0.00291051 	 0.00291051 	 i
-0.00239174 	 0.00239174 	 i
-0.00196564 	 0.00196564 	 i
-0.00161445 	 0.00161445 	 i
-0.00132607 	 0.00132607 	 i
-0.00108969 	 0.00108969 	 i
-0.00089554 	 0.00089554 	 i
-0.00073554 	 0.00073554 	 i
-0.00060415 	 0.00060415 	 i
-0.00049646 	 0.00049646 	 i
-0.00040800 	 0.00040800 	 i
-0.00033363 	 0.00033363 	 i
-0.00027283 	 0.00027283 	 i
-0.00022322 	 0.00022322 	 i
-0.00018266 	 0.00018266 	 i
-0.00014432 	 0.00014432 	 i
-0.00011405 	 0.00011405 	 i
-0.00009024 	 0.00009024 	 i
-0.00007143 	 0.00007143 	 i
-0.00006301 	 0.00006301 	 i
-0.00005558 	 0.00005558 	 i
-0.00004903 	 0.00004903 	 i
-0.00004325 	 0.00004325 	 i


==> tikzplotfiles/Solution2_p3n3.txt <==
3.00000000 	 -3.00000000 	 i
2.85906834 	 -2.85906834 	 i
2.73519044 	 -2.73519044 	 i
2.62514371 	 -2.62514371 	 i
2.52642731 	 -2.52642731 	 i
2.33447509 	 -2.33447509 	 i
2.17782427 	 -2.17782427 	 i
2.04706884 	 -2.04706884 	 i
1.93483171 	 -1.93483171 	 i
1.79629475 	 -1.79629475 	 i
1.68058758 	 -1.68058758 	 i
1.58203619 	 -1.58203619 	 i
1.49633683 	 -1.49633683 	 i
1.37768630 	 -1.37768630 	 i
1.27894979 	 -1.27894979 	 i
1.19506796 	 -1.19506796 	 i
1.12220725 	 -1.12220725 	 i
1.02433556 	 -1.02433556 	 i
0.94249606 	 -0.94249606 	 i
0.87266850 	 -0.87266850 	 i
0.81183359 	 -0.81183359 	 i
0.73008589 	 -0.73008589 	 i
0.66151147 	 -0.66151147 	 i
0.60289160 	 -0.60289160 	 i
0.55182161 	 -0.55182161 	 i
0.48612201 	 -0.48612201 	 i
0.43084689 	 -0.43084689 	 i
0.38363886 	 -0.38363886 	 i
0.34272028 	 -0.34272028 	 i
0.29460683 	 -0.29460683 	 i
0.25419407 	 -0.25419407 	 i
0.21995371 	 -0.21995371 	 i
0.19067755 	 -0.19067755 	 i
0.16020257 	 -0.16020257 	 i
0.13481487 	 -0.13481487 	 i
0.11360626 	 -0.11360626 	 i
0.09580540 	 -0.09580540 	 i
0.07930996 	 -0.07930996 	 i
0.06568798 	 -0.06568798 	 i
0.05444367 	 -0.05444367 	 i
0.04513620 	 -0.04513620 	 i
0.03714603 	 -0.03714603 	 i
0.03057492 	 -0.03057492 	 i
0.02517906 	 -0.02517906 	 i
0.02073829 	 -0.02073829 	 i
0.01704052 	 -0.01704052 	 i
0.01400299 	 -0.01400299 	 i
0.01151230 	 -0.01151230 	 i
0.00946563 	 -0.00946563 	 i
0.00777517 	 -0.00777517 	 i
0.00638690 	 -0.00638690 	 i
0.00524892 	 -0.00524892 	 i
0.00431413 	 -0.00431413 	 i
0.00354341 	 -0.00354341 	 i
0.00291051 	 -0.00291051 	 i
0.00239174 	 -0.00239174 	 i
0.00196564 	 -0.00196564 	 i
0.00161445 	 -0.00161445 	 i
0.00132607 	 -0.00132607 	 i
0.00108969 	 -0.00108969 	 i
0.00089554 	 -0.00089554 	 i
0.00073554 	 -0.00073554 	 i
0.00060415 	 -0.00060415 	 i
0.00049646 	 -0.00049646 	 i
0.00040800 	 -0.00040800 	 i
0.00033363 	 -0.00033363 	 i
0.00027283 	 -0.00027283 	 i
0.00022322 	 -0.00022322 	 i
0.00018266 	 -0.00018266 	 i
0.00014432 	 -0.00014432 	 i
0.00011405 	 -0.00011405 	 i
0.00009024 	 -0.00009024 	 i
0.00007143 	 -0.00007143 	 i
0.00006301 	 -0.00006301 	 i
0.00005558 	 -0.00005558 	 i
0.00004903 	 -0.00004903 	 i
0.00004325 	 -0.00004325 	 i


==> tikzplotfiles/Solution3_n01n01.txt <==
-0.10000000 	 -0.10000000 	 i
-0.10514934 	 -0.10514934 	 i
-0.11055760 	 -0.11055760 	 i
-0.11623679 	 -0.11623679 	 i
-0.12219932 	 -0.12219932 	 i
-0.15249559 	 -0.15249559 	 i
-0.18990649 	 -0.18990649 	 i
-0.23564982 	 -0.23564982 	 i
-0.29077340 	 -0.29077340 	 i
-0.36356158 	 -0.36356158 	 i
-0.44810769 	 -0.44810769 	 i
-0.54127077 	 -0.54127077 	 i
-0.63716998 	 -0.63716998 	 i
-0.72644373 	 -0.72644373 	 i
-0.80389774 	 -0.80389774 	 i
-0.86576212 	 -0.86576212 	 i
-0.91135611 	 -0.91135611 	 i
-0.93200358 	 -0.93200358 	 i
-0.94827779 	 -0.94827779 	 i
-0.96085247 	 -0.96085247 	 i
-0.97047936 	 -0.97047936 	 i
-0.97788369 	 -0.97788369 	 i
-0.98348526 	 -0.98348526 	 i
-0.98764999 	 -0.98764999 	 i
-0.99076217 	 -0.99076217 	 i
-0.99390012 	 -0.99390012 	 i
-0.99599782 	 -0.99599782 	 i
-0.99726436 	 -0.99726436 	 i
-0.99808578 	 -0.99808578 	 i
-0.99886472 	 -0.99886472 	 i
-0.99934013 	 -0.99934013 	 i
-0.99954934 	 -0.99954934 	 i
-0.99966471 	 -0.99966471 	 i
-0.99980940 	 -0.99980940 	 i
-0.99989495 	 -0.99989495 	 i
-0.99992633 	 -0.99992633 	 i
-0.99994200 	 -0.99994200 	 i
-0.99996703 	 -0.99996703 	 i
-0.99998183 	 -0.99998183 	 i
-0.99998724 	 -0.99998724 	 i
-0.99998995 	 -0.99998995 	 i
-0.99999429 	 -0.99999429 	 i
-0.99999685 	 -0.99999685 	 i
-0.99999779 	 -0.99999779 	 i
-0.99999826 	 -0.99999826 	 i
-0.99999897 	 -0.99999897 	 i
-0.99999940 	 -0.99999940 	 i
-0.99999959 	 -0.99999959 	 i
-0.99999969 	 -0.99999969 	 i


==> tikzplotfiles/Solution4_p01p01.txt <==
0.10000000 	 0.10000000 	 i
0.10514934 	 0.10514934 	 i
0.11055760 	 0.11055760 	 i
0.11623679 	 0.11623679 	 i
0.12219932 	 0.12219932 	 i
0.15249559 	 0.15249559 	 i
0.18990649 	 0.18990649 	 i
0.23564982 	 0.23564982 	 i
0.29077340 	 0.29077340 	 i
0.36356158 	 0.36356158 	 i
0.44810769 	 0.44810769 	 i
0.54127077 	 0.54127077 	 i
0.63716998 	 0.63716998 	 i
0.72644373 	 0.72644373 	 i
0.80389774 	 0.80389774 	 i
0.86576212 	 0.86576212 	 i
0.91135611 	 0.91135611 	 i
0.93200358 	 0.93200358 	 i
0.94827779 	 0.94827779 	 i
0.96085247 	 0.96085247 	 i
0.97047936 	 0.97047936 	 i
0.97788369 	 0.97788369 	 i
0.98348526 	 0.98348526 	 i
0.98764999 	 0.98764999 	 i
0.99076217 	 0.99076217 	 i
0.99390012 	 0.99390012 	 i
0.99599782 	 0.99599782 	 i
0.99726436 	 0.99726436 	 i
0.99808578 	 0.99808578 	 i
0.99886472 	 0.99886472 	 i
0.99934013 	 0.99934013 	 i
0.99954934 	 0.99954934 	 i
0.99966471 	 0.99966471 	 i
0.99980940 	 0.99980940 	 i
0.99989495 	 0.99989495 	 i
0.99992633 	 0.99992633 	 i
0.99994200 	 0.99994200 	 i
0.99996703 	 0.99996703 	 i
0.99998183 	 0.99998183 	 i
0.99998724 	 0.99998724 	 i
0.99998995 	 0.99998995 	 i
0.99999429 	 0.99999429 	 i
0.99999685 	 0.99999685 	 i
0.99999779 	 0.99999779 	 i
0.99999826 	 0.99999826 	 i
0.99999897 	 0.99999897 	 i
0.99999940 	 0.99999940 	 i
0.99999959 	 0.99999959 	 i
0.99999969 	 0.99999969 	 i


==> tikzplotfiles/Solution5_n3n3.txt <==
-3.00000000 	 -3.00000000 	 i
-2.86051089 	 -2.86051089 	 i
-2.74034070 	 -2.74034070 	 i
-2.63548823 	 -2.63548823 	 i
-2.54287576 	 -2.54287576 	 i
-2.38653461 	 -2.38653461 	 i
-2.25925155 	 -2.25925155 	 i
-2.15350678 	 -2.15350678 	 i
-2.06331991 	 -2.06331991 	 i
-1.95263060 	 -1.95263060 	 i
-1.86138364 	 -1.86138364 	 i
-1.78480738 	 -1.78480738 	 i
-1.71916750 	 -1.71916750 	 i
-1.63359008 	 -1.63359008 	 i
-1.56361508 	 -1.56361508 	 i
-1.50539879 	 -1.50539879 	 i
-1.45588212 	 -1.45588212 	 i
-1.39390583 	 -1.39390583 	 i
-1.34354770 	 -1.34354770 	 i
-1.30199548 	 -1.30199548 	 i
-1.26696877 	 -1.26696877 	 i
-1.22441248 	 -1.22441248 	 i
-1.19027683 	 -1.19027683 	 i
-1.16256081 	 -1.16256081 	 i
-1.13958320 	 -1.13958320 	 i
-1.11308643 	 -1.11308643 	 i
-1.09228853 	 -1.09228853 	 i
-1.07585748 	 -1.07585748 	 i
-1.06260432 	 -1.06260432 	 i
-1.04830447 	 -1.04830447 	 i
-1.03747329 	 -1.03747329 	 i
-1.02930039 	 -1.02930039 	 i
-1.02298422 	 -1.02298422 	 i
-1.01663290 	 -1.01663290 	 i
-1.01207737 	 -1.01207737 	 i
-1.00889639 	 -1.00889639 	 i
-1.00658718 	 -1.00658718 	 i
-1.00435514 	 -1.00435514 	 i
-1.00287815 	 -1.00287815 	 i
-1.00199666 	 -1.00199666 	 i
-1.00141658 	 -1.00141658 	 i
-1.00080438 	 -1.00080438 	 i
-1.00044402 	 -1.00044402 	 i
-1.00031341 	 -1.00031341 	 i
-1.00024771 	 -1.00024771 	 i
-1.00014076 	 -1.00014076 	 i
-1.00007762 	 -1.00007762 	 i
-1.00005455 	 -1.00005455 	 i
-1.00004300 	 -1.00004300 	 i
-1.00002444 	 -1.00002444 	 i
-1.00001347 	 -1.00001347 	 i
-1.00000946 	 -1.00000946 	 i
-1.00000746 	 -1.00000746 	 i
-1.00000424 	 -1.00000424 	 i
-1.00000234 	 -1.00000234 	 i
-1.00000164 	 -1.00000164 	 i
-1.00000129 	 -1.00000129 	 i
-1.00000073 	 -1.00000073 	 i
-1.00000040 	 -1.00000040 	 i
-1.00000028 	 -1.00000028 	 i
-1.00000022 	 -1.00000022 	 i
-1.00000013 	 -1.00000013 	 i
-1.00000007 	 -1.00000007 	 i
-1.00000005 	 -1.00000005 	 i
-1.00000004 	 -1.00000004 	 i
-1.00000002 	 -1.00000002 	 i
-1.00000001 	 -1.00000001 	 i
-1.00000001 	 -1.00000001 	 i
-1.00000001 	 -1.00000001 	 i


==> tikzplotfiles/Solution6_p3p3.txt <==
3.00000000 	 3.00000000 	 i
2.86051089 	 2.86051089 	 i
2.74034070 	 2.74034070 	 i
2.63548823 	 2.63548823 	 i
2.54287576 	 2.54287576 	 i
2.38653461 	 2.38653461 	 i
2.25925155 	 2.25925155 	 i
2.15350678 	 2.15350678 	 i
2.06331991 	 2.06331991 	 i
1.95263060 	 1.95263060 	 i
1.86138364 	 1.86138364 	 i
1.78480738 	 1.78480738 	 i
1.71916750 	 1.71916750 	 i
1.63359008 	 1.63359008 	 i
1.56361508 	 1.56361508 	 i
1.50539879 	 1.50539879 	 i
1.45588212 	 1.45588212 	 i
1.39390583 	 1.39390583 	 i
1.34354770 	 1.34354770 	 i
1.30199548 	 1.30199548 	 i
1.26696877 	 1.26696877 	 i
1.22441248 	 1.22441248 	 i
1.19027683 	 1.19027683 	 i
1.16256081 	 1.16256081 	 i
1.13958320 	 1.13958320 	 i
1.11308643 	 1.11308643 	 i
1.09228853 	 1.09228853 	 i
1.07585748 	 1.07585748 	 i
1.06260432 	 1.06260432 	 i
1.04830447 	 1.04830447 	 i
1.03747329 	 1.03747329 	 i
1.02930039 	 1.02930039 	 i
1.02298422 	 1.02298422 	 i
1.01663290 	 1.01663290 	 i
1.01207737 	 1.01207737 	 i
1.00889639 	 1.00889639 	 i
1.00658718 	 1.00658718 	 i
1.00435514 	 1.00435514 	 i
1.00287815 	 1.00287815 	 i
1.00199666 	 1.00199666 	 i
1.00141658 	 1.00141658 	 i
1.00080438 	 1.00080438 	 i
1.00044402 	 1.00044402 	 i
1.00031341 	 1.00031341 	 i
1.00024771 	 1.00024771 	 i
1.00014076 	 1.00014076 	 i
1.00007762 	 1.00007762 	 i
1.00005455 	 1.00005455 	 i
1.00004300 	 1.00004300 	 i
1.00002444 	 1.00002444 	 i
1.00001347 	 1.00001347 	 i
1.00000946 	 1.00000946 	 i
1.00000746 	 1.00000746 	 i
1.00000424 	 1.00000424 	 i
1.00000234 	 1.00000234 	 i
1.00000164 	 1.00000164 	 i
1.00000129 	 1.00000129 	 i
1.00000073 	 1.00000073 	 i
1.00000040 	 1.00000040 	 i
1.00000028 	 1.00000028 	 i
1.00000022 	 1.00000022 	 i
1.00000013 	 1.00000013 	 i
1.00000007 	 1.00000007 	 i
1.00000005 	 1.00000005 	 i
1.00000004 	 1.00000004 	 i
1.00000002 	 1.00000002 	 i
1.00000001 	 1.00000001 	 i
1.00000001 	 1.00000001 	 i
1.00000001 	 1.00000001 	 i


==> tikzplotfiles/Solution7_p2p3.txt <==
2.00000000 	 3.00000000 	 i
1.90469482 	 2.93731911 	 i
1.81866421 	 2.88227869 	 i
1.74050833 	 2.83361719 	 i
1.66909277 	 2.79032104 	 i
1.52009292 	 2.70374541 	 i
1.39635836 	 2.63620597 	 i
1.29200829 	 2.58267068 	 i
1.20229239 	 2.53912615 	 i
1.10331978 	 2.49375026 	 i
1.01996762 	 2.45802646 	 i
0.94909112 	 2.42955645 	 i
0.88813715 	 2.40645158 	 i
0.81841477 	 2.38157357 	 i
0.76064163 	 2.36235679 	 i
0.71250104 	 2.34736797 	 i
0.67202853 	 2.33544680 	 i
0.63020889 	 2.32374335 	 i
0.59621995 	 2.31476422 	 i
0.56855649 	 2.30783361 	 i
0.54588532 	 2.30238046 	 i
0.52400230 	 2.29728379 	 i
0.50666818 	 2.29339565 	 i
0.49297364 	 2.29042850 	 i
0.48207740 	 2.28812187 	 i
0.47200608 	 2.28601868 	 i
0.46429034 	 2.28443954 	 i
0.45842900 	 2.28326353 	 i
0.45392861 	 2.28237020 	 i
0.44984162 	 2.28156004 	 i
0.44685417 	 2.28097349 	 i
0.44471871 	 2.28055912 	 i
0.44315781 	 2.28025755 	 i
0.44173686 	 2.27998159 	 i
0.44076737 	 2.27979417 	 i
0.44015023 	 2.27967590 	 i
0.43973261 	 2.27959604 	 i
0.43932295 	 2.27951702 	 i
0.43907201 	 2.27946874 	 i
0.43895828 	 2.27944707 	 i
0.43889394 	 2.27943486 	 i
0.43878637 	 2.27941415 	 i
0.43873179 	 2.27940366 	 i
0.43874155 	 2.27940558 	 i
0.43875369 	 2.27940794 	 i
0.43869338 	 2.27939635 	 i
0.43867121 	 2.27939209 	 i
0.43872349 	 2.27940216 	 i
0.43875754 	 2.27940870 	 i
0.43854115 	 2.27936728 	 i
0.43848129 	 2.27935590 	 i
0.43878391 	 2.27941391 	 i
0.43894663 	 2.27944495 	 i
0.43873259 	 2.27940381 	 i
0.43864142 	 2.27938641 	 i
0.43875084 	 2.27940760 	 i
0.43883113 	 2.27942311 	 i
0.43872234 	 2.27940219 	 i
0.43867599 	 2.27939330 	 i
0.43873165 	 2.27940405 	 i
0.43877250 	 2.27941193 	 i
0.43866067 	 2.27939045 	 i
0.43862222 	 2.27938310 	 i
0.43873582 	 2.27940495 	 i
0.43880654 	 2.27941852 	 i
0.43852020 	 2.27936379 	 i
0.43843285 	 2.27934728 	 i
0.43879024 	 2.27941575 	 i
0.43899577 	 2.27945490 	 i
0.43848276 	 2.27935717 	 i
0.43830544 	 2.27932408 	 i
0.43882055 	 2.27942290 	 i
0.43914218 	 2.27948406 	 i
0.43876654 	 2.27941192 	 i
0.43860398 	 2.27938106 	 i
0.43878112 	 2.27941559 	 i
0.43891330 	 2.27944123 	 i
0.43875969 	 2.27941168 	 i
0.43868964 	 2.27939826 	 i
0.43874244 	 2.27940850 	 i
0.43878474 	 2.27941669 	 i
0.43869305 	 2.27939906 	 i
0.43865786 	 2.27939232 	 i
0.43872813 	 2.27940586 	 i
0.43877531 	 2.27941493 	 i
0.43860191 	 2.27938169 	 i
0.43854769 	 2.27937137 	 i
0.43875649 	 2.27941145 	 i
0.43887858 	 2.27943481 	 i
0.43843382 	 2.27935011 	 i
0.43829409 	 2.27932395 	 i
0.43882583 	 2.27942565 	 i
0.43913764 	 2.27948476 	 i
0.43900843 	 2.27945987 	 i
0.43891824 	 2.27944250 	 i
0.43885830 	 2.27943097 	 i
0.43881667 	 2.27942296 	 i


==> tikzplotfiles/Solution8_p3p15.txt <==
3.00000000 	 1.50000000 	 i
2.96465097 	 1.42799335 	 i
2.93349149 	 1.36212218 	 i
2.90589924 	 1.30163069 	 i
2.88136004 	 1.24588419 	 i
2.82926735 	 1.12035595 	 i
2.78982079 	 1.01652890 	 i
2.75960249 	 0.92978333 	 i
2.73584937 	 0.85627162 	 i
2.71362297 	 0.78244342 	 i
2.69656621 	 0.72101988 	 i
2.68336092 	 0.66969397 	 i
2.67294741 	 0.62649656 	 i
2.66287603 	 0.58209734 	 i
2.65522411 	 0.54598870 	 i
2.64937755 	 0.51660666 	 i
2.64481990 	 0.49255710 	 i
2.64069238 	 0.46992293 	 i
2.63755335 	 0.45193164 	 i
2.63516434 	 0.43767157 	 i
2.63331157 	 0.42630015 	 i
2.63164954 	 0.41592354 	 i
2.63039830 	 0.40792375 	 i
2.62946272 	 0.40180305 	 i
2.62874960 	 0.39707692 	 i
2.62810795 	 0.39281120 	 i
2.62763959 	 0.38966212 	 i
2.62730469 	 0.38738065 	 i
2.62705876 	 0.38569644 	 i
2.62683520 	 0.38417211 	 i
2.62668117 	 0.38311628 	 i
2.62658113 	 0.38242428 	 i
2.62651241 	 0.38194773 	 i
2.62644630 	 0.38149310 	 i
2.62640492 	 0.38120771 	 i
2.62638427 	 0.38106398 	 i
2.62637198 	 0.38097814 	 i
2.62635483 	 0.38085991 	 i
2.62634575 	 0.38079719 	 i
2.62634567 	 0.38079638 	 i
2.62634648 	 0.38080180 	 i
2.62633915 	 0.38075117 	 i
2.62633627 	 0.38073125 	 i
2.62634146 	 0.38076705 	 i
2.62634501 	 0.38079154 	 i
2.62632527 	 0.38065484 	 i
2.62631966 	 0.38061578 	 i
2.62634640 	 0.38080073 	 i
2.62636105 	 0.38090246 	 i
2.62633784 	 0.38074201 	 i
2.62632865 	 0.38067808 	 i
2.62634442 	 0.38078656 	 i
2.62635529 	 0.38086149 	 i
2.62633864 	 0.38074650 	 i
2.62633204 	 0.38070068 	 i
2.62634333 	 0.38077844 	 i
2.62635112 	 0.38083216 	 i
2.62633218 	 0.38070107 	 i
2.62632562 	 0.38065547 	 i
2.62634445 	 0.38078542 	 i
2.62635622 	 0.38086693 	 i
2.62632199 	 0.38062938 	 i
2.62631084 	 0.38055108 	 i
2.62634873 	 0.38081326 	 i
2.62637155 	 0.38097197 	 i
2.62632530 	 0.38065087 	 i
2.62630872 	 0.38053407 	 i
2.62635021 	 0.38082030 	 i
2.62637687 	 0.38100528 	 i
2.62634209 	 0.38076479 	 i
2.62632773 	 0.38066460 	 i
2.62634762 	 0.38080084 	 i
2.62636184 	 0.38089865 	 i
2.62634257 	 0.38076559 	 i
2.62633450 	 0.38070960 	 i
2.62634500 	 0.38078172 	 i
2.62635259 	 0.38083399 	 i
2.62633701 	 0.38072630 	 i
2.62633128 	 0.38068645 	 i
2.62634458 	 0.38077820 	 i
2.62635327 	 0.38083821 	 i
2.62632749 	 0.38065956 	 i
2.62631910 	 0.38060095 	 i
2.62634786 	 0.38079978 	 i
2.62636514 	 0.38091977 	 i
2.62631990 	 0.38060526 	 i
2.62630476 	 0.38049852 	 i
2.62635222 	 0.38082682 	 i
2.62638130 	 0.38102938 	 i
2.62633699 	 0.38072241 	 i
2.62631966 	 0.38060080 	 i
2.62635049 	 0.38081249 	 i
2.62637159 	 0.38095806 	 i
2.62634623 	 0.38078293 	 i
2.62633533 	 0.38070715 	 i
2.62634742 	 0.38078996 	 i
2.62635641 	 0.38085176 	 i
2.62634136 	 0.38074779 	 i
2.62633538 	 0.38070629 	 i
2.62634552 	 0.38077611 	 i
2.62635252 	 0.38082441 	 i
2.62633394 	 0.38069585 	 i
2.62632766 	 0.38065212 	 i
2.62634700 	 0.38078570 	 i
2.62635892 	 0.38086826 	 i
2.62632118 	 0.38060611 	 i
2.62630914 	 0.38052144 	 i
2.62635244 	 0.38082126 	 i
2.62637815 	 0.38100033 	 i
2.62635935 	 0.38087073 	 i
2.62634937 	 0.38080179 	 i
2.62634918 	 0.38080012 	 i
2.62634999 	 0.38080552 	 i


==> tikzplotfiles/Solution9_n3n05.txt <==
-3.00000000 	 -2.50000000 	 i
-2.90252244 	 -2.38215488 	 i
-2.81760548 	 -2.27791867 	 i
-2.74291664 	 -2.18484895 	 i
-2.67662970 	 -2.10102564 	 i
-2.55436959 	 -1.94295508 	 i
-2.45658842 	 -1.81244678 	 i
-2.37688913 	 -1.70264277 	 i
-2.31019515 	 -1.60807298 	 i
-2.23398027 	 -1.49656732 	 i
-2.17230366 	 -1.40281198 	 i
-2.12160245 	 -1.32281515 	 i
-2.07910026 	 -1.25343413 	 i
-2.02795594 	 -1.16669529 	 i
-1.98719435 	 -1.09428158 	 i
-1.95424252 	 -1.03308257 	 i
-1.92706058 	 -0.98059095 	 i
-1.89668785 	 -0.91951783 	 i
-1.87273898 	 -0.86901983 	 i
-1.85363854 	 -0.82691744 	 i
-1.83810718 	 -0.79139476 	 i
-1.82173320 	 -0.75261980 	 i
-1.80897522 	 -0.72117093 	 i
-1.79896321 	 -0.69556639 	 i
-1.79095770 	 -0.67451383 	 i
-1.78301532 	 -0.65315575 	 i
-1.77691840 	 -0.63631121 	 i
-1.77223535 	 -0.62304485 	 i
-1.76857141 	 -0.61249439 	 i
-1.76509760 	 -0.60240059 	 i
-1.76249904 	 -0.59473713 	 i
-1.76057388 	 -0.58897297 	 i
-1.75911673 	 -0.58457676 	 i
-1.75777004 	 -0.58051532 	 i
-1.75680707 	 -0.57759024 	 i
-1.75613949 	 -0.57554272 	 i
-1.75565990 	 -0.57406710 	 i
-1.75521447 	 -0.57270435 	 i
-1.75491856 	 -0.57179580 	 i
-1.75474088 	 -0.57124590 	 i
-1.75462418 	 -0.57088401 	 i
-1.75450164 	 -0.57050741 	 i
-1.75442956 	 -0.57028541 	 i
-1.75440379 	 -0.57020515 	 i
-1.75439105 	 -0.57016523 	 i
-1.75435698 	 -0.57006036 	 i
-1.75434089 	 -0.57001075 	 i
-1.75434960 	 -0.57003741 	 i
-1.75435711 	 -0.57006043 	 i
-1.75433418 	 -0.56998981 	 i
-1.75432590 	 -0.56996425 	 i
-1.75434664 	 -0.57002808 	 i
-1.75435999 	 -0.57006918 	 i
-1.75433272 	 -0.56998517 	 i
-1.75432287 	 -0.56995478 	 i
-1.75434754 	 -0.57003069 	 i
-1.75436341 	 -0.57007958 	 i
-1.75433099 	 -0.56997967 	 i
-1.75431929 	 -0.56994352 	 i
-1.75434862 	 -0.57003379 	 i
-1.75436748 	 -0.57009192 	 i
-1.75432895 	 -0.56997315 	 i
-1.75431505 	 -0.56993018 	 i
-1.75434991 	 -0.57003747 	 i
-1.75437232 	 -0.57010655 	 i
-1.75432655 	 -0.56996542 	 i
-1.75431005 	 -0.56991435 	 i
-1.75435146 	 -0.57004182 	 i
-1.75437808 	 -0.57012389 	 i
-1.75432373 	 -0.56995627 	 i
-1.75430416 	 -0.56989561 	 i
-1.75435333 	 -0.57004696 	 i
-1.75438493 	 -0.57014442 	 i
-1.75436684 	 -0.57008874 	 i
-1.75435610 	 -0.57005569 	 i
-1.75435203 	 -0.57004314 	 i
-1.75434995 	 -0.57003673 	 i

